Recursive expansion of the matrix step function using polynomials of degree eight

We consider the problem of efficiently computing the matrix step function of a large dense symmetric matrix. To this end, we introduce a recursive polynomial expansion method in which a composite polynomial of high degree is built recursively from component polynomials of degree eight. The component polynomial used in each iteration is designed to achieve strong amplification of the spectral gap across the step while favorably positioning the updated gap for subsequent iterations. A key ingredient is a novel evaluation scheme for arbitrary matrix polynomials of degree exactly eight requiring only three matrix-matrix multiplications and three matrices in memory. This scheme makes available a substantially larger class of component polynomials than previously possible within a three-multiplication budget, thereby expanding the class of composite polynomials that can be generated. Together with our polynomial selection strategy, this leads to a significant and consistent reduction in the number of matrix-matrix multiplications required to compute the matrix step function compared to existing recursive expansion methods.

==> gap-data.csv <==
k0, k1, k2, k3, k4, k5, k6, k7
0.40398839604076786, 0.17842318621901568, 0.3150777641431451, 0.504060797065726, 0.0, 0.0, 0.0, 0.0


==> occ-data.csv <==
k0, k1, k2, k3, k4, k5, k6, k7
0.15409929995983057, 0.023746594248109838, 0.04692928775783531, 0.0916562174662129, 0.0, 0.0, 0.0, 0.0
0.2302222643831507, 0.05300229101770533, 0.10319533918228513, 0.19574140033562337, 0.0, 0.0, 0.0, 0.0
0.24843536365351304, 0.06172012991365327, 0.1196308853907483, 0.22495022204212226, 0.0, 0.0, 0.0, 0.0
0.28063296615045724, 0.07875486169040367, 0.15130739514093275, 0.27972086245753114, 0.0, 0.0, 0.0, 0.0


==> unocc-data.csv <==
k0, k1, k2, k3, k4, k5, k6, k7
0.5273438259310785, 0.27809151074762767, 0.4788481331453574, 0.7284007316739209, 0.0, 0.0, 0.0, 0.0
0.7743347760369289, 0.5995943453801609, 0.8396753117484581, 0.974295994337046, 0.0, 0.0, 0.0, 0.0
0.8956201301598812, 0.8021354175476025, 0.9608496070109384, 0.998467246728802, 0.0, 0.0, 0.0, 0.0
0.9314516340193415, 0.8676021465173013, 0.9824708083931738, 0.9996927274416112, 0.0, 0.0, 0.0, 0.0

